Defending SDN against packet injection attacks using deep learning

The (logically) centralised architecture of the software-defined networks makes them an easy target for packet injection attacks. In these attacks, the attacker injects malicious packets into the SDN network to affect the services and performance of the SDN controller and overflow the capacity of the SDN switches. Such attacks have been shown to ultimately stop the network functioning in real-time, leading to network breakdowns. There have been significant works on detecting and defending against similar DoS attacks in non-SDN networks, but detection and protection techniques for SDN against packet injection attacks are still in their infancy. Furthermore, many of the proposed solutions have been shown to be easily by-passed by simple modifications to the attacking packets or by altering the attacking profile. In this paper, we develop novel Graph Convolutional Neural Network models and algorithms for grouping network nodes/users into security classes by learning from network data. We start with two simple classes - nodes that engage in suspicious packet injection attacks and nodes that are not. From these classes, we then partition the network into separate segments with different security policies using distributed Ryu controllers in an SDN network. We show in experiments on an emulated SDN that our detection solution outperforms alternative approaches with above 99\% detection accuracy on various types (both old and new) of injection attacks. More importantly, our mitigation solution maintains continuous functions of non-compromised nodes while isolating compromised/suspicious nodes in real-time. All code and data are publicly available for reproducibility of our results.

==> IdleSleep05s.csv <==
Time,T,CPU,Memory,TCP Connections,Thread Count
1/9/2001 2:00,0.50,6.2,0.6,11,1
1/9/2001 2:00,1.00,0,0.6,11,1
1/9/2001 2:00,1.50,5.6,0.6,11,1
1/9/2001 2:00,2.00,5.9,0.6,11,1
1/9/2001 2:00,2.50,5.9,0.6,11,1
1/9/2001 2:00,3.00,11.1,0.6,11,1
1/9/2001 2:00,3.50,5.3,0.6,11,1
1/9/2001 2:00,4.00,0,0.6,11,1
1/9/2001 2:00,4.50,5.9,0.6,11,1
1/9/2001 2:00,5.00,5.9,0.6,11,1
1/9/2001 2:00,5.50,5.9,0.6,11,1
1/9/2001 2:00,6.00,11.8,0.6,11,1
1/9/2001 2:00,6.50,5.9,0.6,11,1
1/9/2001 2:00,7.00,5.9,0.6,11,1
1/9/2001 2:00,7.50,5.9,0.6,11,1
1/9/2001 2:00,8.00,6.2,0.6,11,1
1/9/2001 2:00,8.50,5.9,0.6,11,1
1/9/2001 2:00,9.00,5.9,0.6,11,1
1/9/2001 2:00,9.50,5.9,0.6,11,1
1/9/2001 2:00,10.00,6.7,0.6,11,1
1/9/2001 2:00,10.50,5.6,0.6,11,1
1/9/2001 2:00,11.00,0,0.6,11,1
1/9/2001 2:00,11.50,5.9,0.6,11,1
1/9/2001 2:00,12.00,0,0.6,11,1
1/9/2001 2:00,12.50,5.6,0.6,11,1
1/9/2001 2:00,13.00,6.2,0.6,11,1
1/9/2001 2:00,13.50,5.9,0.6,11,1
1/9/2001 2:00,14.00,5.9,0.6,11,1
1/9/2001 2:00,14.50,5.6,0.6,11,1
1/9/2001 2:00,15.00,0,0.6,11,1
1/9/2001 2:00,15.50,5.9,0.6,11,1
1/9/2001 2:00,16.00,5.9,0.6,11,1
1/9/2001 2:00,16.50,5.9,0.6,11,1
1/9/2001 2:00,17.00,5.9,0.6,11,1
1/9/2001 2:00,17.50,0,0.6,11,1
1/9/2001 2:00,18.00,0,0.6,11,1
1/9/2001 2:00,18.50,5.6,0.6,11,1
1/9/2001 2:00,19.00,0,0.6,11,1
1/9/2001 2:00,19.50,5.9,0.6,11,1
1/9/2001 2:00,20.00,5.9,0.6,11,1
1/9/2001 2:00,20.50,5.9,0.6,11,1
1/9/2001 2:01,21.00,5.6,0.6,11,1
1/9/2001 2:01,21.50,0,0.6,11,1
1/9/2001 2:01,22.00,0,0.6,11,1
1/9/2001 2:01,22.50,5.9,0.6,11,1
1/9/2001 2:01,23.00,0,0.6,11,1
1/9/2001 2:01,23.50,11.1,0.6,11,1
1/9/2001 2:01,24.00,0,0.6,11,1
1/9/2001 2:01,24.50,5.6,0.6,11,1
1/9/2001 2:01,25.00,5.6,0.6,11,1
1/9/2001 2:01,25.50,10.5,0.6,11,1
1/9/2001 2:01,26.00,5.6,0.6,11,1
1/9/2001 2:01,26.50,5.6,0.6,11,1
1/9/2001 2:01,27.00,0,0.6,11,1
1/9/2001 2:01,27.50,5.6,0.6,11,1
1/9/2001 2:01,28.00,5.6,0.6,11,1
1/9/2001 2:01,28.50,5.9,0.6,11,1
1/9/2001 2:01,29.00,0,0.6,11,1
1/9/2001 2:01,29.50,5.6,0.6,11,1
1/9/2001 2:01,30.00,0,0.6,11,1
1/9/2001 2:01,30.50,0,0.6,11,1
1/9/2001 2:01,31.00,5.9,0.6,11,1
1/9/2001 2:01,31.50,5.6,0.6,11,1
1/9/2001 2:01,32.00,5.9,0.6,11,1
1/9/2001 2:01,32.50,5.9,0.6,11,1
1/9/2001 2:01,33.00,6.2,0.6,11,1
1/9/2001 2:01,33.50,0,0.6,11,1
1/9/2001 2:01,34.00,6.7,0.6,11,1
1/9/2001 2:01,34.50,0,0.6,11,1
1/9/2001 2:01,35.00,5.9,0.6,11,1
1/9/2001 2:01,35.50,5.9,0.6,11,1
1/9/2001 2:01,36.00,12.5,0.6,11,1
1/9/2001 2:01,36.50,5.9,0.6,11,1
1/9/2001 2:01,37.00,5.9,0.6,11,1
1/9/2001 2:01,37.50,6.7,0.6,11,1
1/9/2001 2:01,38.00,5.9,0.6,11,1
1/9/2001 2:01,38.50,6.2,0.6,11,1
1/9/2001 2:01,39.00,5.9,0.6,11,1
1/9/2001 2:01,39.50,5.6,0.6,11,1
1/9/2001 2:01,40.00,5.9,0.6,11,1
1/9/2001 2:01,40.50,5.9,0.6,11,1
1/9/2001 2:01,41.00,0,0.6,11,1
1/9/2001 2:01,41.50,5.9,0.6,11,1
1/9/2001 2:01,42.00,6.2,0.6,11,1
1/9/2001 2:01,42.50,5.9,0.6,11,1
1/9/2001 2:01,43.00,6.2,0.6,11,1
1/9/2001 2:01,43.50,0,0.6,11,1
1/9/2001 2:01,44.00,6.2,0.6,11,1
1/9/2001 2:01,44.50,5.9,0.6,11,1
1/9/2001 2:01,45.00,0,0.6,11,1
1/9/2001 2:01,45.50,6.7,0.6,11,1
1/9/2001 2:01,46.00,6.2,0.6,11,1
1/9/2001 2:01,46.50,6.7,0.6,11,1
1/9/2001 2:01,47.00,5.6,0.6,11,1
1/9/2001 2:01,47.50,6.2,0.6,11,1
1/9/2001 2:01,48.00,6.2,0.6,11,1
1/9/2001 2:01,48.50,5.6,0.6,11,1
1/9/2001 2:01,49.00,11.1,0.6,11,1
1/9/2001 2:01,49.50,5.9,0.6,11,1
1/9/2001 2:01,50.00,0,0.6,11,1
1/9/2001 2:01,50.50,13.3,0.6,11,1
1/9/2001 2:01,51.00,6.2,0.6,11,1
1/9/2001 2:01,51.50,5.9,0.6,11,1
1/9/2001 2:01,52.00,0,0.6,11,1
1/9/2001 2:01,52.50,6.2,0.6,11,1
1/9/2001 2:01,53.00,5.6,0.6,11,1
1/9/2001 2:01,53.50,5.9,0.6,11,1
1/9/2001 2:01,54.00,5.9,0.6,11,1
1/9/2001 2:01,54.50,6.7,0.6,11,1
1/9/2001 2:01,55.00,6.2,0.6,11,1
1/9/2001 2:01,55.50,6.2,0.6,11,1
1/9/2001 2:01,56.00,6.2,0.6,11,1
1/9/2001 2:01,56.50,5.3,0.6,11,1
1/9/2001 2:01,57.00,5.6,0.6,11,1
1/9/2001 2:01,57.50,5.6,0.6,11,1
1/9/2001 2:01,58.00,5.6,0.6,11,1
1/9/2001 2:02,58.50,11.1,0.6,11,1
1/9/2001 2:02,59.00,5.6,0.6,11,1
1/9/2001 2:02,59.50,11.8,0.6,11,1
1/9/2001 2:02,60.00,6.2,0.6,11,1
1/9/2001 2:02,60.50,5.9,0.6,11,1
1/9/2001 2:02,61.00,6.2,0.6,11,1
1/9/2001 2:02,61.50,6.2,0.6,11,1
1/9/2001 2:02,62.00,5.6,0.6,11,1
1/9/2001 2:02,62.50,6.2,0.6,11,1
1/9/2001 2:02,63.00,0,0.6,11,1
1/9/2001 2:02,63.50,0,0.6,11,1
1/9/2001 2:02,64.00,12.5,0.6,11,1
1/9/2001 2:02,64.50,5.6,0.6,11,1
1/9/2001 2:02,65.00,5.3,0.6,11,1
1/9/2001 2:02,65.50,5.3,0.6,11,1
1/9/2001 2:02,66.00,5.3,0.6,11,1
1/9/2001 2:02,66.50,5.6,0.6,11,1
1/9/2001 2:02,67.00,5.9,0.6,11,1
1/9/2001 2:02,67.50,5.9,0.6,11,1
1/9/2001 2:02,68.00,5.9,0.6,11,1
1/9/2001 2:02,68.50,5.6,0.6,11,1
1/9/2001 2:02,69.00,0,0.6,11,1
1/9/2001 2:02,69.50,5.6,0.6,11,1
1/9/2001 2:02,70.00,5.9,0.6,11,1
1/9/2001 2:02,70.50,6.2,0.6,11,1
1/9/2001 2:02,71.00,0,0.6,11,1
1/9/2001 2:02,71.50,5.3,0.6,11,1
1/9/2001 2:02,72.00,5.9,0.6,11,1
1/9/2001 2:02,72.50,0,0.6,11,1
1/9/2001 2:02,73.00,11.1,0.6,11,1
1/9/2001 2:02,73.50,5.6,0.6,11,1
1/9/2001 2:02,74.00,12.5,0.6,11,1
1/9/2001 2:02,74.50,5.9,0.6,11,1
1/9/2001 2:02,75.00,5.9,0.6,11,1
1/9/2001 2:02,75.50,5.9,0.6,11,1
1/9/2001 2:02,76.00,0,0.6,11,1
1/9/2001 2:02,76.50,11.1,0.6,11,1
1/9/2001 2:02,77.00,6.2,0.6,11,1
1/9/2001 2:02,77.50,6.7,0.6,11,1
1/9/2001 2:02,78.00,5.6,0.6,11,1
1/9/2001 2:02,78.50,6.2,0.6,11,1
1/9/2001 2:02,79.00,0,0.6,11,1
1/9/2001 2:02,79.50,11.1,0.6,11,1
1/9/2001 2:02,80.00,0,0.6,11,1
1/9/2001 2:02,80.50,0,0.6,11,1
1/9/2001 2:02,81.00,11.1,0.6,11,1
1/9/2001 2:02,81.50,5.9,0.6,11,1
1/9/2001 2:02,82.00,12.5,0.6,11,1
1/9/2001 2:02,82.50,0,0.6,11,1
1/9/2001 2:02,83.00,0,0.6,11,1
1/9/2001 2:02,83.50,0,0.6,11,1
1/9/2001 2:02,84.00,5.9,0.6,11,1
1/9/2001 2:02,84.50,5.9,0.6,11,1
1/9/2001 2:02,85.00,0,0.6,11,1
1/9/2001 2:02,85.50,6.2,0.6,11,1
1/9/2001 2:02,86.00,0,0.6,11,1
1/9/2001 2:02,86.50,6.2,0.6,11,1
1/9/2001 2:02,87.00,0,0.6,11,1
1/9/2001 2:02,87.50,5.6,0.6,11,1
1/9/2001 2:02,88.00,5.9,0.6,11,1
1/9/2001 2:02,88.50,5.9,0.6,11,1
1/9/2001 2:02,89.00,6.2,0.6,11,1
1/9/2001 2:02,89.50,5.6,0.6,11,1
1/9/2001 2:02,90.00,5.9,0.6,11,1
1/9/2001 2:02,90.50,6.2,0.6,11,1
1/9/2001 2:02,91.00,6.2,0.6,11,1
1/9/2001 2:02,91.50,5.3,0.6,11,1
1/9/2001 2:02,92.00,11.8,0.6,11,1
1/9/2001 2:02,92.50,5.9,0.6,11,1
1/9/2001 2:02,93.00,5.9,0.6,11,1
1/9/2001 2:02,93.50,5.9,0.6,11,1
1/9/2001 2:02,94.00,5.6,0.6,11,1
1/9/2001 2:02,94.50,6.2,0.6,11,1
1/9/2001 2:02,95.00,11.1,0.6,11,1
1/9/2001 2:02,95.50,5.3,0.6,11,1
1/9/2001 2:03,96.00,10.5,0.6,11,1
1/9/2001 2:03,96.50,0,0.6,11,1
1/9/2001 2:03,97.00,5.6,0.6,11,1
1/9/2001 2:03,97.50,11.8,0.6,11,1
1/9/2001 2:03,98.00,11.1,0.6,11,1
1/9/2001 2:03,98.50,0,0.6,11,1
1/9/2001 2:03,99.00,11.1,0.6,11,1
1/9/2001 2:03,99.50,5.9,0.6,11,1
1/9/2001 2:03,100.00,6.2,0.6,11,1
1/9/2001 2:03,100.50,5.9,0.6,11,1
1/9/2001 2:03,101.00,5.9,0.6,11,1
1/9/2001 2:03,101.50,6.2,0.6,11,1
1/9/2001 2:03,102.00,5.6,0.6,11,1
1/9/2001 2:03,102.50,5.6,0.6,11,1
1/9/2001 2:03,103.00,0,0.6,11,1
1/9/2001 2:03,103.50,0,0.6,11,1
1/9/2001 2:03,104.00,5.6,0.6,11,1
1/9/2001 2:03,104.50,5.9,0.6,11,1
1/9/2001 2:03,105.00,0,0.6,11,1
1/9/2001 2:03,105.50,5.6,0.6,11,1
1/9/2001 2:03,106.00,5.9,0.6,11,1
1/9/2001 2:03,106.50,0,0.6,11,1
1/9/2001 2:03,107.00,0,0.6,11,1
1/9/2001 2:03,107.50,5.9,0.6,11,1
1/9/2001 2:03,108.00,5.9,0.6,11,1
1/9/2001 2:03,108.50,0,0.6,11,1
1/9/2001 2:03,109.00,5.6,0.6,11,1
1/9/2001 2:03,109.50,5.9,0.6,11,1
1/9/2001 2:03,110.00,0,0.6,11,1
1/9/2001 2:03,110.50,11.8,0.6,11,1
1/9/2001 2:03,111.00,5.9,0.6,11,1
1/9/2001 2:03,111.50,5.9,0.6,11,1
1/9/2001 2:03,112.00,5.9,0.6,11,1
1/9/2001 2:03,112.50,0,0.6,11,1
1/9/2001 2:03,113.00,5.6,0.6,11,1
1/9/2001 2:03,113.50,5.9,0.6,11,1
1/9/2001 2:03,114.00,11.1,0.6,11,1
1/9/2001 2:03,114.50,5.9,0.6,11,1
1/9/2001 2:03,115.00,0,0.6,11,1
1/9/2001 2:03,115.50,5.9,0.6,11,1
1/9/2001 2:03,116.00,11.8,0.6,11,1
1/9/2001 2:03,116.50,5.6,0.6,11,1
1/9/2001 2:03,117.00,5.9,0.6,11,1
1/9/2001 2:03,117.50,6.7,0.6,11,1
1/9/2001 2:03,118.00,0,0.6,11,1
1/9/2001 2:03,118.50,6.7,0.6,11,1
1/9/2001 2:03,119.00,5.9,0.6,11,1
1/9/2001 2:03,119.50,5.9,0.6,11,1
1/9/2001 2:03,120.00,5.9,0.6,11,1
1/9/2001 2:03,120.50,5.6,0.6,11,1
1/9/2001 2:03,121.00,6.2,0.6,11,1
1/9/2001 2:03,121.50,6.2,0.6,11,1
1/9/2001 2:03,122.00,0,0.6,11,1
1/9/2001 2:03,122.50,6.2,0.6,11,1
1/9/2001 2:03,123.00,6.2,0.6,11,1
1/9/2001 2:03,123.50,5.9,0.6,11,1
1/9/2001 2:03,124.00,0,0.6,11,1
1/9/2001 2:03,124.50,5.6,0.6,11,1
1/9/2001 2:03,125.00,5.6,0.6,11,1
1/9/2001 2:03,125.50,5.6,0.6,11,1
1/9/2001 2:03,126.00,0,0.6,11,1
1/9/2001 2:03,126.50,6.2,0.6,11,1
1/9/2001 2:03,127.00,5.3,0.6,11,1
1/9/2001 2:03,127.50,5.6,0.6,11,1
1/9/2001 2:03,128.00,0,0.6,11,1
1/9/2001 2:03,128.50,13.3,0.6,11,1
1/9/2001 2:03,129.00,0,0.6,11,1
1/9/2001 2:03,129.50,0,0.6,11,1
1/9/2001 2:03,130.00,5.6,0.6,11,1
1/9/2001 2:03,130.50,5.9,0.6,11,1
1/9/2001 2:03,131.00,5.6,0.6,11,1
1/9/2001 2:03,131.50,0,0.6,11,1
1/9/2001 2:03,132.00,5.6,0.6,11,1
1/9/2001 2:03,132.50,6.2,0.6,11,1
1/9/2001 2:03,133.00,6.2,0.6,11,1
1/9/2001 2:03,133.50,0,0.6,11,1
1/9/2001 2:04,134.00,6.2,0.6,11,1
1/9/2001 2:04,134.50,6.2,0.6,11,1
1/9/2001 2:04,135.00,0,0.6,11,1
1/9/2001 2:04,135.50,6.2,0.6,11,1
1/9/2001 2:04,136.00,0,0.6,11,1
1/9/2001 2:04,136.50,5.9,0.6,11,1
1/9/2001 2:04,137.00,6.7,0.6,11,1
1/9/2001 2:04,137.50,6.2,0.6,11,1
1/9/2001 2:04,138.00,0,0.6,11,1
1/9/2001 2:04,138.50,0,0.6,11,1
1/9/2001 2:04,139.00,6.2,0.6,11,1
1/9/2001 2:04,139.50,0,0.6,11,1
1/9/2001 2:04,140.00,0,0.6,11,1
1/9/2001 2:04,140.50,0,0.6,11,1
1/9/2001 2:04,141.00,5.9,0.6,11,1
1/9/2001 2:04,141.50,6.2,0.6,11,1
1/9/2001 2:04,142.00,0,0.6,11,1
1/9/2001 2:04,142.50,5.6,0.6,11,1
1/9/2001 2:04,143.00,0,0.6,11,1
1/9/2001 2:04,143.50,0,0.6,11,1
1/9/2001 2:04,144.00,0,0.6,11,1
1/9/2001 2:04,144.50,5.9,0.6,11,1
1/9/2001 2:04,145.00,5.9,0.6,11,1
1/9/2001 2:04,145.50,0,0.6,11,1
1/9/2001 2:04,146.00,0,0.6,11,1
1/9/2001 2:04,146.50,5.6,0.6,11,1
1/9/2001 2:04,147.00,0,0.6,11,1
1/9/2001 2:04,147.50,5.9,0.6,11,1
1/9/2001 2:04,148.00,5.9,0.6,11,1
1/9/2001 2:04,148.50,5.9,0.6,11,1
1/9/2001 2:04,149.00,6.2,0.6,11,1
1/9/2001 2:04,149.50,5.9,0.6,11,1
1/9/2001 2:04,150.00,5.9,0.6,11,1
1/9/2001 2:04,150.50,6.2,0.6,11,1
1/9/2001 2:04,151.00,0,0.6,11,1
1/9/2001 2:04,151.50,5.9,0.6,11,1
1/9/2001 2:04,152.00,5.6,0.6,11,1
1/9/2001 2:04,152.50,5.6,0.6,11,1
1/9/2001 2:04,153.00,5.9,0.6,11,1
1/9/2001 2:04,153.50,5.9,0.6,11,1
1/9/2001 2:04,154.00,0,0.6,11,1
1/9/2001 2:04,154.50,5.6,0.6,11,1
1/9/2001 2:04,155.00,5.6,0.6,11,1
1/9/2001 2:04,155.50,5.9,0.6,11,1
1/9/2001 2:04,156.00,0,0.6,11,1
1/9/2001 2:04,156.50,0,0.6,11,1
1/9/2001 2:04,157.00,6.2,0.6,11,1
1/9/2001 2:04,157.50,6.2,0.6,11,1
1/9/2001 2:04,158.00,5.9,0.6,11,1
1/9/2001 2:04,158.50,11.1,0.6,11,1
1/9/2001 2:04,159.00,5.9,0.6,11,1
1/9/2001 2:04,159.50,6.2,0.6,11,1
1/9/2001 2:04,160.00,0,0.6,11,1
1/9/2001 2:04,160.50,11.8,0.6,11,1
1/9/2001 2:04,161.00,5.6,0.6,11,1
1/9/2001 2:04,161.50,5.6,0.6,11,1
1/9/2001 2:04,162.00,5.9,0.6,11,1
1/9/2001 2:04,162.50,5.9,0.6,11,1
1/9/2001 2:04,163.00,5,0.6,11,1
1/9/2001 2:04,163.50,6.2,0.6,11,1
1/9/2001 2:04,164.00,0,0.6,11,1
1/9/2001 2:04,164.50,5.9,0.6,11,1
1/9/2001 2:04,165.00,5.9,0.6,11,1
1/9/2001 2:04,165.50,5.9,0.6,11,1
1/9/2001 2:04,166.00,6.2,0.6,11,1
1/9/2001 2:04,166.50,0,0.6,11,1
1/9/2001 2:04,167.00,6.2,0.6,11,1
1/9/2001 2:04,167.50,11.1,0.6,11,1
1/9/2001 2:04,168.00,0,0.6,11,1
1/9/2001 2:04,168.50,0,0.6,11,1
1/9/2001 2:04,169.00,0,0.6,11,1
1/9/2001 2:04,169.50,5.9,0.6,11,1
1/9/2001 2:04,170.00,5.6,0.6,11,1
1/9/2001 2:04,170.50,5.9,0.6,11,1
1/9/2001 2:04,171.00,5.9,0.6,11,1
1/9/2001 2:04,171.50,5.9,0.6,11,1
1/9/2001 2:05,172.00,5.6,0.6,11,1
1/9/2001 2:05,172.50,5.9,0.6,11,1
1/9/2001 2:05,173.00,5.9,0.6,11,1
1/9/2001 2:05,173.50,5.9,0.6,11,1
1/9/2001 2:05,174.00,5.9,0.6,11,1
1/9/2001 2:05,174.50,0,0.6,11,1
1/9/2001 2:05,175.00,0,0.6,11,1
1/9/2001 2:05,175.50,5.9,0.6,11,1
1/9/2001 2:05,176.00,5.6,0.6,11,1
1/9/2001 2:05,176.50,5.6,0.6,11,1
1/9/2001 2:05,177.00,5.9,0.6,11,1
1/9/2001 2:05,177.50,5.9,0.6,11,1
1/9/2001 2:05,178.00,0,0.6,11,1
1/9/2001 2:05,178.50,6.2,0.6,11,1
1/9/2001 2:05,179.00,11.8,0.6,11,1
1/9/2001 2:05,179.50,0,0.6,11,1
1/9/2001 2:05,180.00,5.9,0.6,11,1
1/9/2001 2:05,180.50,5.9,0.6,11,1
1/9/2001 2:05,181.00,5.9,0.6,11,1
1/9/2001 2:05,181.50,5.6,0.6,11,1
1/9/2001 2:05,182.00,0,0.6,11,1
1/9/2001 2:05,182.50,0,0.6,11,1
1/9/2001 2:05,183.00,10.5,0.6,11,1
1/9/2001 2:05,183.50,6.2,0.6,11,1
1/9/2001 2:05,184.00,5.9,0.6,11,1
1/9/2001 2:05,184.50,5.6,0.6,11,1
1/9/2001 2:05,185.00,5.6,0.6,11,1
1/9/2001 2:05,185.50,5.9,0.6,11,1
1/9/2001 2:05,186.00,11.8,0.6,11,1
1/9/2001 2:05,186.50,5.6,0.6,11,1
1/9/2001 2:05,187.00,0,0.6,11,1
1/9/2001 2:05,187.50,0,0.6,11,1
1/9/2001 2:05,188.00,5.3,0.6,11,1
1/9/2001 2:05,188.50,0,0.6,11,1
1/9/2001 2:05,189.00,5.6,0.6,11,1
1/9/2001 2:05,189.50,5.9,0.6,11,1
1/9/2001 2:05,190.00,5.6,0.6,11,1
1/9/2001 2:05,190.50,11.1,0.6,11,1
1/9/2001 2:05,191.00,5.9,0.6,11,1
1/9/2001 2:05,191.50,0,0.6,11,1
1/9/2001 2:05,192.00,0,0.6,11,1
1/9/2001 2:05,192.50,6.2,0.6,11,1
1/9/2001 2:05,193.00,6.2,0.6,11,1
1/9/2001 2:05,193.50,5.3,0.6,11,1
1/9/2001 2:05,194.00,5,0.6,11,1
1/9/2001 2:05,194.50,0,0.6,11,1
1/9/2001 2:05,195.00,5.9,0.6,11,1
1/9/2001 2:05,195.50,5.9,0.6,11,1
1/9/2001 2:05,196.00,6.7,0.6,11,1
1/9/2001 2:05,196.50,6.2,0.6,11,1
1/9/2001 2:05,197.00,0,0.6,11,1
1/9/2001 2:05,197.50,5.9,0.6,11,1
1/9/2001 2:05,198.00,0,0.6,11,1
1/9/2001 2:05,198.50,5.6,0.6,11,1
1/9/2001 2:05,199.00,5.6,0.6,11,1
1/9/2001 2:05,199.50,5.6,0.6,11,1
1/9/2001 2:05,200.00,0,0.6,11,1
1/9/2001 2:05,200.50,5.3,0.6,11,1
1/9/2001 2:05,201.00,0,0.6,11,1
1/9/2001 2:05,201.50,5,0.6,11,1
1/9/2001 2:05,202.00,5.6,0.6,11,1
1/9/2001 2:05,202.50,5.6,0.6,11,1
1/9/2001 2:05,203.00,0,0.6,11,1
1/9/2001 2:05,203.50,5.9,0.6,11,1
1/9/2001 2:05,204.00,0,0.6,11,1
1/9/2001 2:05,204.50,0,0.6,11,1
1/9/2001 2:05,205.00,10.5,0.6,11,1
1/9/2001 2:05,205.50,5.9,0.6,11,1
1/9/2001 2:05,206.00,5.9,0.6,11,1
1/9/2001 2:05,206.50,5.9,0.6,11,1
1/9/2001 2:05,207.00,11.1,0.6,11,1
1/9/2001 2:05,207.50,6.2,0.6,11,1
1/9/2001 2:05,208.00,5,0.6,11,1
1/9/2001 2:05,208.50,5.6,0.6,11,1
1/9/2001 2:05,209.00,6.7,0.6,11,1
1/9/2001 2:05,209.50,0,0.6,11,1
1/9/2001 2:06,210.00,6.7,0.6,11,1
1/9/2001 2:06,210.50,5.9,0.6,11,1
1/9/2001 2:06,211.00,5.9,0.6,11,1

==> IdleSleep5s.csv <==
Time,T,CPU,Memory,TCP Connections,Thread Count
1/9/2001 1:08,5,5.9,0.6,11,1
1/9/2001 1:08,10,12.5,0.6,11,1
1/9/2001 1:08,15,5.6,0.6,11,1
1/9/2001 1:08,20,0,0.6,11,1
1/9/2001 1:08,25,11.8,0.6,11,1
1/9/2001 1:08,30,0,0.6,11,1
1/9/2001 1:08,35,5.9,0.6,11,1
1/9/2001 1:09,40,11.1,0.6,11,1
1/9/2001 1:09,45,5.9,0.6,11,1
1/9/2001 1:09,50,5.9,0.6,11,1
1/9/2001 1:09,55,5.9,0.6,11,1
1/9/2001 1:09,60,0,0.6,11,1
1/9/2001 1:09,65,6.2,0.6,11,1
1/9/2001 1:09,70,5.9,0.6,11,1
1/9/2001 1:09,75,6.2,0.6,11,1
1/9/2001 1:09,80,6.2,0.6,11,1
1/9/2001 1:09,85,6.2,0.6,11,1
1/9/2001 1:09,90,0,0.6,11,1
1/9/2001 1:10,95,5.9,0.6,11,1
1/9/2001 1:10,100,5.6,0.6,11,1
1/9/2001 1:10,105,6.2,0.6,11,1
1/9/2001 1:10,110,0,0.6,11,1
1/9/2001 1:10,115,5.9,0.6,11,1
1/9/2001 1:10,120,0,0.6,11,1
1/9/2001 1:10,125,6.2,0.6,11,1
1/9/2001 1:10,130,11.8,0.6,11,1
1/9/2001 1:10,135,5.9,0.6,11,1
1/9/2001 1:10,140,5.9,0.6,11,1
1/9/2001 1:10,145,11.8,0.6,11,1
1/9/2001 1:10,150,5.9,0.6,11,1
1/9/2001 1:11,155,5.9,0.6,11,1
1/9/2001 1:11,160,11.8,0.6,11,1
1/9/2001 1:11,165,5.9,0.6,11,1
1/9/2001 1:11,170,5.6,0.6,11,1
1/9/2001 1:11,175,0,0.6,11,1
1/9/2001 1:11,180,5.6,0.6,11,1
1/9/2001 1:11,185,5.6,0.6,11,1
1/9/2001 1:11,190,0,0.6,11,1
1/9/2001 1:11,195,5.9,0.6,11,1
1/9/2001 1:11,200,5.9,0.6,11,1
1/9/2001 1:11,205,6.2,0.6,11,1
1/9/2001 1:12,210,5.9,0.6,11,1
1/9/2001 1:12,215,0,0.6,11,1
1/9/2001 1:12,220,5.9,0.6,11,1
1/9/2001 1:12,225,6.2,0.6,11,1
1/9/2001 1:12,230,5.6,0.6,11,1
1/9/2001 1:12,235,11.8,0.6,11,1
1/9/2001 1:12,240,6.2,0.6,11,1
1/9/2001 1:12,245,0,0.6,11,1
1/9/2001 1:12,250,5.9,0.6,11,1
1/9/2001 1:12,255,5.6,0.6,11,1
1/9/2001 1:12,260,5.9,0.6,11,1
1/9/2001 1:13,265,5.9,0.6,11,1
1/9/2001 1:13,270,6.2,0.6,11,1
1/9/2001 1:13,275,5.9,0.6,11,1
1/9/2001 1:13,280,6.2,0.6,11,1
1/9/2001 1:13,285,5.6,0.6,11,1
1/9/2001 1:13,290,5.6,0.6,11,1
1/9/2001 1:13,295,6.2,0.6,11,1
1/9/2001 1:13,300,6.2,0.6,11,1
1/9/2001 1:13,305,6.2,0.6,11,1
1/9/2001 1:13,310,5.9,0.6,11,1
1/9/2001 1:13,315,0,0.6,11,1
1/9/2001 1:13,320,5.9,0.6,11,1
1/9/2001 1:14,325,5.9,0.6,11,1
1/9/2001 1:14,330,5.9,0.6,11,1
1/9/2001 1:14,335,12.5,0.6,11,1
1/9/2001 1:14,340,6.2,0.6,11,1
1/9/2001 1:14,345,5.6,0.6,11,1
1/9/2001 1:14,350,5.9,0.6,11,1
1/9/2001 1:14,355,6.7,0.6,11,1
1/9/2001 1:14,360,5.9,0.6,11,1
1/9/2001 1:14,365,5.9,0.6,11,1
1/9/2001 1:14,370,5.6,0.6,11,1
1/9/2001 1:14,375,6.2,0.6,11,1
1/9/2001 1:15,380,5.9,0.6,11,1
1/9/2001 1:15,385,5.6,0.6,11,1
1/9/2001 1:15,390,5.9,0.6,11,1
1/9/2001 1:15,395,5.9,0.6,11,1
1/9/2001 1:15,400,5.9,0.6,11,1
1/9/2001 1:15,405,5.6,0.6,11,1
1/9/2001 1:15,410,5.6,0.6,11,1
1/9/2001 1:15,415,5.9,0.6,11,1
1/9/2001 1:15,420,5.9,0.6,11,1
1/9/2001 1:15,425,6.2,0.6,11,1
1/9/2001 1:15,430,5.9,0.6,11,1
1/9/2001 1:16,435,5.9,0.6,11,1
1/9/2001 1:16,440,6.7,0.6,11,1
1/9/2001 1:16,445,0,0.6,11,1
1/9/2001 1:16,450,6.2,0.6,11,1
1/9/2001 1:16,455,5.9,0.6,11,1
1/9/2001 1:16,460,0,0.6,11,1
1/9/2001 1:16,465,5.9,0.6,11,1
1/9/2001 1:16,470,5.9,0.6,11,1
1/9/2001 1:16,475,5.6,0.6,11,1
1/9/2001 1:16,480,6.2,0.6,11,1
1/9/2001 1:16,485,0,0.6,11,1
1/9/2001 1:16,490,5.9,0.6,11,1
1/9/2001 1:17,495,12.5,0.6,11,1
1/9/2001 1:17,500,5.9,0.6,11,1
1/9/2001 1:17,505,5.9,0.6,11,1
1/9/2001 1:17,510,5.9,0.6,11,1
1/9/2001 1:17,515,6.2,0.6,11,1
1/9/2001 1:17,520,11.8,0.6,11,1
1/9/2001 1:17,525,11.1,0.6,11,1
1/9/2001 1:17,530,5.9,0.6,11,1
1/9/2001 1:17,535,5.6,0.6,11,1
1/9/2001 1:17,540,0,0.6,11,1
1/9/2001 1:17,545,6.2,0.6,11,1
1/9/2001 1:18,550,0,0.6,11,1
1/9/2001 1:18,555,11.8,0.6,11,1
1/9/2001 1:18,560,0,0.6,11,1
1/9/2001 1:18,565,5.9,0.6,11,1
1/9/2001 1:18,570,5.9,0.6,11,1
1/9/2001 1:18,575,5.9,0.6,11,1
1/9/2001 1:18,580,6.7,0.6,11,1
1/9/2001 1:18,585,6.2,0.6,11,1
1/9/2001 1:18,590,5.6,0.6,11,1
1/9/2001 1:18,595,11.8,0.6,11,1
1/9/2001 1:18,600,5.9,0.6,11,1
1/9/2001 1:19,605,5.9,0.6,11,1
1/9/2001 1:19,610,0,0.6,11,1
1/9/2001 1:19,615,6.2,0.6,11,1
1/9/2001 1:19,620,5.9,0.6,11,1
1/9/2001 1:19,625,5.9,0.6,11,1
1/9/2001 1:19,630,5.6,0.6,11,1
1/9/2001 1:19,635,0,0.6,11,1
1/9/2001 1:19,640,5.9,0.6,11,1
1/9/2001 1:19,645,5.6,0.6,11,1
1/9/2001 1:19,650,5.6,0.6,11,1
1/9/2001 1:19,655,6.2,0.6,11,1
1/9/2001 1:19,660,11.1,0.6,11,1
1/9/2001 1:20,665,5.6,0.6,11,1
1/9/2001 1:20,670,6.7,0.6,11,1
1/9/2001 1:20,675,6.2,0.6,11,1
1/9/2001 1:20,680,5.9,0.6,11,1
1/9/2001 1:20,685,5.6,0.6,11,1
1/9/2001 1:20,690,5.9,0.6,11,1
1/9/2001 1:20,695,5.9,0.6,11,1
1/9/2001 1:20,700,5.9,0.6,11,1
1/9/2001 1:20,705,11.8,0.6,11,1
1/9/2001 1:20,710,13.3,0.6,11,1
1/9/2001 1:20,715,5.9,0.6,11,1
1/9/2001 1:21,720,5.6,0.6,11,1
1/9/2001 1:21,725,6.2,0.6,11,1
1/9/2001 1:21,730,5.9,0.6,11,1
1/9/2001 1:21,735,5.9,0.6,11,1
1/9/2001 1:21,740,6.2,0.6,11,1
1/9/2001 1:21,745,0,0.6,11,1
1/9/2001 1:21,750,5.9,0.6,11,1
1/9/2001 1:21,755,6.7,0.6,11,1
1/9/2001 1:21,760,6.2,0.6,11,1
1/9/2001 1:21,765,11.8,0.6,11,1
1/9/2001 1:21,770,5.9,0.6,11,1
1/9/2001 1:21,775,5.6,0.6,11,1
1/9/2001 1:22,780,5.9,0.6,11,1
1/9/2001 1:22,785,11.8,0.6,11,1
1/9/2001 1:22,790,13.3,0.6,11,1
1/9/2001 1:22,795,0,0.6,11,1
1/9/2001 1:22,800,6.2,0.6,11,1
1/9/2001 1:22,805,5.9,0.6,11,1
1/9/2001 1:22,810,5.6,0.6,11,1
1/9/2001 1:22,815,6.2,0.6,11,1
1/9/2001 1:22,820,11.8,0.6,11,1
1/9/2001 1:22,825,12.5,0.6,11,1
1/9/2001 1:22,830,0,0.6,11,1
1/9/2001 1:23,835,5.9,0.6,11,1
1/9/2001 1:23,840,5.6,0.6,11,1
1/9/2001 1:23,845,6.2,0.6,11,1
1/9/2001 1:23,850,6.2,0.6,11,1
1/9/2001 1:23,855,5.9,0.6,11,1
1/9/2001 1:23,860,5.9,0.6,11,1
1/9/2001 1:23,865,5.9,0.6,11,1
1/9/2001 1:23,870,11.1,0.6,11,1
1/9/2001 1:23,875,5.6,0.6,11,1
1/9/2001 1:23,880,11.8,0.6,11,1
1/9/2001 1:23,885,5.9,0.6,11,1
1/9/2001 1:24,890,0,0.6,11,1
1/9/2001 1:24,895,5.9,0.6,11,1
1/9/2001 1:24,900,6.7,0.6,11,1
1/9/2001 1:24,905,6.7,0.6,11,1
1/9/2001 1:24,910,11.1,0.6,11,1
1/9/2001 1:24,915,5.9,0.6,11,1
1/9/2001 1:24,920,0,0.6,11,1
1/9/2001 1:24,925,5.6,0.6,11,1
1/9/2001 1:24,930,5.9,0.6,11,1
1/9/2001 1:24,935,6.7,0.6,11,1
1/9/2001 1:24,940,5.6,0.6,11,1
1/9/2001 1:24,945,0,0.6,11,1
1/9/2001 1:25,950,5.9,0.6,11,1
1/9/2001 1:25,955,5.9,0.6,11,1
1/9/2001 1:25,960,13.3,0.6,11,1
1/9/2001 1:25,965,5.6,0.6,11,1
1/9/2001 1:25,970,11.8,0.6,11,1
1/9/2001 1:25,975,5.9,0.6,11,1
1/9/2001 1:25,980,5.6,0.6,11,1
1/9/2001 1:25,985,5.6,0.6,11,1
1/9/2001 1:25,990,6.2,0.6,11,1
1/9/2001 1:25,995,0,0.6,11,1
1/9/2001 1:25,1000,5.6,0.6,11,1
1/9/2001 1:26,1005,5.9,0.6,11,1
1/9/2001 1:26,1010,11.8,0.6,11,1
1/9/2001 1:26,1015,0,0.6,11,1
1/9/2001 1:26,1020,5.9,0.6,11,1
1/9/2001 1:26,1025,5.9,0.6,11,1
1/9/2001 1:26,1030,5.9,0.6,11,1
1/9/2001 1:26,1035,11.1,0.6,11,1
1/9/2001 1:26,1040,12.5,0.6,11,1
1/9/2001 1:26,1045,5.6,0.6,11,1
1/9/2001 1:26,1050,5.9,0.6,11,1
1/9/2001 1:26,1055,5.9,0.6,11,1
1/9/2001 1:27,1060,6.2,0.6,11,1
1/9/2001 1:27,1065,5.6,0.6,11,1
1/9/2001 1:27,1070,5.6,0.6,11,1
1/9/2001 1:27,1075,6.2,0.6,11,1
1/9/2001 1:27,1080,5.9,0.6,11,1
1/9/2001 1:27,1085,5.6,0.6,11,1
1/9/2001 1:27,1090,5.6,0.6,11,1
1/9/2001 1:27,1095,11.8,0.6,11,1
1/9/2001 1:27,1100,5.6,0.6,11,1
1/9/2001 1:27,1105,5.9,0.6,11,1
1/9/2001 1:27,1110,0,0.6,11,1
1/9/2001 1:27,1115,6.2,0.6,11,1
1/9/2001 1:28,1120,6.7,0.6,11,1
1/9/2001 1:28,1125,6.2,0.6,11,1
1/9/2001 1:28,1130,5.9,0.6,11,1
1/9/2001 1:28,1135,5.6,0.6,11,1
1/9/2001 1:28,1140,6.2,0.6,11,1
1/9/2001 1:28,1145,5.9,0.6,11,1
1/9/2001 1:28,1150,0,0.6,11,1
1/9/2001 1:28,1155,11.1,0.6,11,1
1/9/2001 1:28,1160,5.6,0.6,11,1
1/9/2001 1:28,1165,5.6,0.6,11,1
1/9/2001 1:28,1170,5.9,0.6,11,1
1/9/2001 1:29,1175,5.9,0.6,11,1
1/9/2001 1:29,1180,5.6,0.6,11,1
1/9/2001 1:29,1185,0,0.6,11,1
1/9/2001 1:29,1190,11.1,0.6,11,1
1/9/2001 1:29,1195,5.9,0.6,11,1
1/9/2001 1:29,1200,11.8,0.6,11,1
1/9/2001 1:29,1205,0,0.6,11,1
1/9/2001 1:29,1210,6.2,0.6,11,1
1/9/2001 1:29,1215,5.9,0.6,11,1
1/9/2001 1:29,1220,6.2,0.6,11,1
1/9/2001 1:29,1225,6.7,0.6,11,1
1/9/2001 1:30,1230,5.9,0.6,11,1
1/9/2001 1:30,1235,5.6,0.6,11,1
1/9/2001 1:30,1240,5.9,0.6,11,1
1/9/2001 1:30,1245,5.6,0.6,11,1
1/9/2001 1:30,1250,5.6,0.6,11,1
1/9/2001 1:30,1255,5.9,0.6,11,1
1/9/2001 1:30,1260,5.9,0.6,11,1
1/9/2001 1:30,1265,0,0.6,11,1
1/9/2001 1:30,1270,5.6,0.6,11,1

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> rate100to500ddosSleep05s.csv <==
Time,T,CPU,Memory,TCP Connections,Thread Count
1/9/2001 2:09,0.5,0,0.6,11,1
1/9/2001 2:09,1,5.9,0.6,11,1
1/9/2001 2:09,1.5,5.9,0.6,11,1
1/9/2001 2:09,2,5.9,0.6,11,1
1/9/2001 2:09,2.5,11.1,0.6,11,1
1/9/2001 2:09,3,5.9,0.6,11,1
1/9/2001 2:09,3.5,11.8,0.6,11,1
1/9/2001 2:09,4,0,0.6,11,1
1/9/2001 2:09,4.5,6.2,0.6,11,1
1/9/2001 2:09,5,0,0.6,11,1
1/9/2001 2:09,5.5,6.2,0.6,11,1
1/9/2001 2:09,6,11.8,0.6,11,1
1/9/2001 2:09,6.5,0,0.6,11,1
1/9/2001 2:09,7,0,0.6,11,1
1/9/2001 2:09,7.5,0,0.6,11,1
1/9/2001 2:09,8,0,0.6,11,1
1/9/2001 2:09,8.5,0,0.6,11,1
1/9/2001 2:09,9,6.2,0.6,11,1
1/9/2001 2:09,9.5,5.9,0.6,11,1
1/9/2001 2:09,10,0,0.6,11,1
1/9/2001 2:09,10.5,0,0.6,11,1
1/9/2001 2:09,11,0,0.6,11,1
1/9/2001 2:09,11.5,5.6,0.6,11,1
1/9/2001 2:09,12,5.6,0.6,11,1
1/9/2001 2:09,12.5,5.9,0.6,11,1
1/9/2001 2:09,13,5.6,0.6,11,1
1/9/2001 2:09,13.5,6.2,0.6,11,1
1/9/2001 2:09,14,5.6,0.6,11,1
1/9/2001 2:09,14.5,5.9,0.6,11,1
1/9/2001 2:09,15,5.9,0.6,11,1
1/9/2001 2:09,15.5,5.9,0.6,11,1
1/9/2001 2:09,16,35.3,0.6,11,1
1/9/2001 2:09,16.5,5.9,0.6,11,1
1/9/2001 2:09,17,0,0.6,11,1
1/9/2001 2:09,17.5,0,0.6,11,1
1/9/2001 2:09,18,5.9,0.6,11,1
1/9/2001 2:10,18.5,5.6,0.6,11,1
1/9/2001 2:10,19,0,0.6,11,1
1/9/2001 2:10,19.5,0,0.6,11,1
1/9/2001 2:10,20,5.6,0.6,11,1
1/9/2001 2:10,20.5,0,0.6,11,1
1/9/2001 2:10,21,6.2,0.6,11,1
1/9/2001 2:10,21.5,6.2,0.6,11,1
1/9/2001 2:10,22,6.7,0.6,11,1
1/9/2001 2:10,22.5,0,0.6,11,1
1/9/2001 2:10,23,0,0.6,11,1
1/9/2001 2:10,23.5,0,0.6,11,1
1/9/2001 2:10,24,5.6,0.6,11,1
1/9/2001 2:10,24.5,6.7,0.6,11,1
1/9/2001 2:10,25,5.6,0.6,11,1
1/9/2001 2:10,25.5,0,0.6,11,1
1/9/2001 2:10,26,5.3,0.6,11,1
1/9/2001 2:10,26.5,9.5,0.6,11,1
1/9/2001 2:10,27,6.2,0.6,11,1
1/9/2001 2:10,27.5,5.6,0.6,11,1
1/9/2001 2:10,28,5.3,0.6,11,1
1/9/2001 2:10,28.5,6.2,0.6,11,1
1/9/2001 2:10,29,6.2,0.6,11,1
1/9/2001 2:10,29.5,0,0.6,11,1
1/9/2001 2:10,30,5.3,0.6,11,1
1/9/2001 2:10,30.5,0,0.6,11,1
1/9/2001 2:10,31,5.6,0.6,11,1
1/9/2001 2:10,31.5,0,0.6,11,1
1/9/2001 2:10,32,5.9,0.6,11,1
1/9/2001 2:10,32.5,29.4,0.6,11,1
1/9/2001 2:10,33,5.9,0.6,11,1
1/9/2001 2:10,33.5,5.6,0.6,11,1
1/9/2001 2:10,34,5.6,0.6,11,1
1/9/2001 2:10,34.5,0,0.6,11,1
1/9/2001 2:10,35,6.2,0.6,11,1
1/9/2001 2:10,35.5,5.6,0.6,11,1
1/9/2001 2:10,36,0,0.6,11,1
1/9/2001 2:10,36.5,0,0.6,11,1
1/9/2001 2:10,37,11.8,0.6,11,1
1/9/2001 2:10,37.5,0,0.6,11,1
1/9/2001 2:10,38,0,0.6,11,1
1/9/2001 2:10,38.5,6.2,0.6,11,1
1/9/2001 2:10,39,5.9,0.6,11,1
1/9/2001 2:10,39.5,12.5,0.6,11,1
1/9/2001 2:10,40,0,0.6,11,1
1/9/2001 2:10,40.5,6.2,0.6,11,1
1/9/2001 2:10,41,12.5,0.6,11,1
1/9/2001 2:10,41.5,10.5,0.6,11,1
1/9/2001 2:10,42,0,0.6,11,1
1/9/2001 2:10,42.5,5.6,0.6,11,1
1/9/2001 2:10,43,6.2,0.6,11,1
1/9/2001 2:10,43.5,5.6,0.6,11,1
1/9/2001 2:10,44,0,0.6,11,1
1/9/2001 2:10,44.5,0,0.6,11,1
1/9/2001 2:10,45,29.4,0.6,11,1
1/9/2001 2:10,45.5,0,0.6,11,1
1/9/2001 2:10,46,5.6,0.6,11,1
1/9/2001 2:10,46.5,0,0.6,11,1
1/9/2001 2:10,47,0,0.6,11,1
1/9/2001 2:10,47.5,6.2,0.6,11,1
1/9/2001 2:10,48,0,0.6,11,1
1/9/2001 2:10,48.5,0,0.6,11,1
1/9/2001 2:10,49,0,0.6,11,1
1/9/2001 2:10,49.5,5.9,0.6,11,1
1/9/2001 2:10,50,6.2,0.6,11,1
1/9/2001 2:10,50.5,0,0.6,11,1
1/9/2001 2:10,51,0,0.6,11,1
1/9/2001 2:10,51.5,6.2,0.6,11,1
1/9/2001 2:10,52,6.2,0.6,11,1
1/9/2001 2:10,52.5,6.7,0.6,11,1
1/9/2001 2:10,53,0,0.6,11,1
1/9/2001 2:10,53.5,6.2,0.6,11,1
1/9/2001 2:10,54,0,0.6,11,1
1/9/2001 2:10,54.5,6.2,0.6,11,1
1/9/2001 2:10,55,6.2,0.6,11,1
1/9/2001 2:10,55.5,5.9,0.6,11,1
1/9/2001 2:10,56,6.7,0.6,11,1
1/9/2001 2:10,56.5,5.9,0.6,11,1
1/9/2001 2:11,57,12.5,0.6,11,1
1/9/2001 2:11,57.5,5.6,0.6,11,1
1/9/2001 2:11,58,0,0.6,11,1
1/9/2001 2:11,58.5,6.2,0.6,11,1
1/9/2001 2:11,59,6.2,0.6,11,1
1/9/2001 2:11,59.5,5.6,0.6,11,1
1/9/2001 2:11,60,5.9,0.6,11,1
1/9/2001 2:11,60.5,0,0.6,11,1
1/9/2001 2:11,61,5.9,0.6,11,1
1/9/2001 2:11,61.5,5.9,0.6,11,1
1/9/2001 2:11,62,6.2,0.6,11,1
1/9/2001 2:11,62.5,0,0.6,11,1
1/9/2001 2:11,63,5.6,0.6,11,1
1/9/2001 2:11,63.5,0,0.6,11,1
1/9/2001 2:11,64,5.9,0.6,11,1
1/9/2001 2:11,64.5,17.6,0.6,11,1
1/9/2001 2:11,65,6.2,0.6,11,1
1/9/2001 2:11,65.5,10.5,0.6,11,1
1/9/2001 2:11,66,0,0.6,11,1
1/9/2001 2:11,66.5,6.2,0.6,11,1
1/9/2001 2:11,67,0,0.6,11,1
1/9/2001 2:11,67.5,5.9,0.6,11,1
1/9/2001 2:11,68,0,0.6,11,1
1/9/2001 2:11,68.5,5.9,0.6,11,1
1/9/2001 2:11,69,5.9,0.6,11,1
1/9/2001 2:11,69.5,0,0.6,11,1
1/9/2001 2:11,70,6.2,0.6,11,1
1/9/2001 2:11,70.5,5.9,0.6,11,1
1/9/2001 2:11,71,6.2,0.6,11,1
1/9/2001 2:11,71.5,5.9,0.6,11,1
1/9/2001 2:11,72,6.2,0.6,11,1
1/9/2001 2:11,72.5,0,0.6,11,1
1/9/2001 2:11,73,11.1,0.6,11,1
1/9/2001 2:11,73.5,0,0.6,11,1
1/9/2001 2:11,74,5.9,0.6,11,1
1/9/2001 2:11,74.5,5.6,0.6,11,1
1/9/2001 2:11,75,17.6,0.6,11,1
1/9/2001 2:11,75.5,6.2,0.6,11,1
1/9/2001 2:11,76,5.3,0.6,11,1
1/9/2001 2:11,76.5,5.9,0.6,11,1
1/9/2001 2:11,77,0,0.6,11,1
1/9/2001 2:11,77.5,11.8,0.6,11,1
1/9/2001 2:11,78,0,0.6,11,1
1/9/2001 2:11,78.5,6.2,0.6,11,1
1/9/2001 2:11,79,6.2,0.6,11,1
1/9/2001 2:11,79.5,5.6,0.6,11,1
1/9/2001 2:11,80,5.9,0.6,11,1
1/9/2001 2:11,80.5,6.2,0.6,11,1
1/9/2001 2:11,81,5.6,0.6,11,1
1/9/2001 2:11,81.5,6.7,0.6,11,1
1/9/2001 2:11,82,5.9,0.6,11,1
1/9/2001 2:11,82.5,0,0.6,11,1
1/9/2001 2:11,83,5.3,0.6,11,1
1/9/2001 2:11,83.5,0,0.6,11,1
1/9/2001 2:11,84,0,0.6,11,1
1/9/2001 2:11,84.5,6.2,0.6,11,1
1/9/2001 2:11,85,0,0.6,11,1
1/9/2001 2:11,85.5,5.9,0.6,11,1
1/9/2001 2:11,86,5.9,0.6,11,1
1/9/2001 2:11,86.5,5.9,0.6,11,1
1/9/2001 2:11,87,6.2,0.6,11,1
1/9/2001 2:11,87.5,11.1,0.6,11,1
1/9/2001 2:11,88,12.5,0.6,11,1
1/9/2001 2:11,88.5,5.9,0.6,11,1
1/9/2001 2:11,89,0,0.6,11,1
1/9/2001 2:11,89.5,6.2,0.6,11,1
1/9/2001 2:11,90,5.9,0.6,11,1
1/9/2001 2:11,90.5,0,0.6,11,1
1/9/2001 2:11,91,5.9,0.6,11,1
1/9/2001 2:11,91.5,0,0.6,11,1
1/9/2001 2:11,92,5.6,0.6,11,1
1/9/2001 2:11,92.5,5.6,0.6,11,1
1/9/2001 2:11,93,26.3,0.6,11,1
1/9/2001 2:11,93.5,6.2,0.6,11,1
1/9/2001 2:11,94,5.9,0.6,11,1
1/9/2001 2:11,94.5,5.3,0.6,11,1
1/9/2001 2:11,95,5.9,0.6,11,1
1/9/2001 2:12,95.5,0,0.6,11,1
1/9/2001 2:12,96,6.2,0.6,11,1
1/9/2001 2:12,96.5,0,0.6,11,1
1/9/2001 2:12,97,5.3,0.6,11,1
1/9/2001 2:12,97.5,6.2,0.6,11,1
1/9/2001 2:12,98,0,0.6,11,1
1/9/2001 2:12,98.5,5.9,0.6,11,1
1/9/2001 2:12,99,5.9,0.6,11,1
1/9/2001 2:12,99.5,5.9,0.6,11,1
1/9/2001 2:12,100,6.2,0.6,11,1
1/9/2001 2:12,100.5,6.2,0.6,11,1
1/9/2001 2:12,101,0,0.6,11,1
1/9/2001 2:12,101.5,5.9,0.6,11,1
1/9/2001 2:12,102,5.9,0.6,11,1
1/9/2001 2:12,102.5,6.2,0.6,11,1
1/9/2001 2:12,103,0,0.6,11,1
1/9/2001 2:12,103.5,5.9,0.6,11,1
1/9/2001 2:12,104,17.6,0.6,11,1
1/9/2001 2:12,104.5,0,0.6,11,1
1/9/2001 2:12,105,0,0.6,11,1
1/9/2001 2:12,105.5,5.9,0.6,11,1
1/9/2001 2:12,106,16.7,0.6,11,1
1/9/2001 2:12,106.5,0,0.6,11,1
1/9/2001 2:12,107,5.9,0.6,11,1
1/9/2001 2:12,107.5,6.7,0.6,11,1
1/9/2001 2:12,108,0,0.6,11,1
1/9/2001 2:12,108.5,6.2,0.6,11,1
1/9/2001 2:12,109,6.2,0.6,11,1
1/9/2001 2:12,109.5,5.9,0.6,11,1
1/9/2001 2:12,110,5.9,0.6,11,1
1/9/2001 2:12,110.5,0,0.6,11,1
1/9/2001 2:12,111,0,0.6,11,1
1/9/2001 2:12,111.5,0,0.6,11,1
1/9/2001 2:12,112,6.2,0.6,11,1
1/9/2001 2:12,112.5,11.8,0.6,11,1
1/9/2001 2:12,113,5.9,0.6,11,1
1/9/2001 2:12,113.5,5.9,0.6,11,1
1/9/2001 2:12,114,6.2,0.6,11,1
1/9/2001 2:12,114.5,0,0.6,11,1
1/9/2001 2:12,115,5.6,0.6,11,1
1/9/2001 2:12,115.5,0,0.6,11,1
1/9/2001 2:12,116,5.3,0.6,11,1
1/9/2001 2:12,116.5,5.6,0.6,11,1
1/9/2001 2:12,117,12.5,0.6,11,1
1/9/2001 2:12,117.5,5.6,0.6,11,1
1/9/2001 2:12,118,5.9,0.6,11,1
1/9/2001 2:12,118.5,0,0.6,11,1
1/9/2001 2:12,119,5.9,0.6,11,1
1/9/2001 2:12,119.5,10.5,0.6,11,1
1/9/2001 2:12,120,0,0.6,11,1
1/9/2001 2:12,120.5,0,0.6,11,1
1/9/2001 2:12,121,0,0.6,11,1
1/9/2001 2:12,121.5,0,0.6,11,1
1/9/2001 2:12,122,5.3,0.6,11,1
1/9/2001 2:12,122.5,5.6,0.6,11,1
1/9/2001 2:12,123,11.1,0.6,11,1
1/9/2001 2:12,123.5,0,0.6,11,1
1/9/2001 2:12,124,6.2,0.6,11,1
1/9/2001 2:12,124.5,0,0.6,11,1
1/9/2001 2:12,125,0,0.6,11,1
1/9/2001 2:12,125.5,6.2,0.6,11,1
1/9/2001 2:12,126,11.8,0.6,11,1
1/9/2001 2:12,126.5,6.7,0.6,11,1
1/9/2001 2:12,127,5.6,0.6,11,1
1/9/2001 2:12,127.5,5.9,0.6,11,1
1/9/2001 2:12,128,5.9,0.6,11,1
1/9/2001 2:12,128.5,6.2,0.6,11,1
1/9/2001 2:12,129,5.9,0.6,11,1
1/9/2001 2:12,129.5,6.2,0.6,11,1
1/9/2001 2:12,130,11.8,0.6,11,1
1/9/2001 2:12,130.5,0,0.6,11,1
1/9/2001 2:12,131,0,0.6,11,1
1/9/2001 2:12,131.5,0,0.6,11,1
1/9/2001 2:12,132,5.9,0.6,11,1
1/9/2001 2:12,132.5,0,0.6,11,1
1/9/2001 2:12,133,6.2,0.6,11,1
1/9/2001 2:13,133.5,5.6,0.6,11,1
1/9/2001 2:13,134,0,0.6,11,1
1/9/2001 2:13,134.5,5.6,0.6,11,1
1/9/2001 2:13,135,5.6,0.6,11,1
1/9/2001 2:13,135.5,0,0.6,11,1
1/9/2001 2:13,136,6.2,0.6,11,1
1/9/2001 2:13,136.5,5.3,0.6,11,1
1/9/2001 2:13,137,0,0.6,11,1
1/9/2001 2:13,137.5,9.5,0.6,11,1
1/9/2001 2:13,138,5.9,0.6,11,1
1/9/2001 2:13,138.5,6.2,0.6,11,1
1/9/2001 2:13,139,0,0.6,11,1
1/9/2001 2:13,139.5,0,0.6,11,1
1/9/2001 2:13,140,5.9,0.6,11,1
1/9/2001 2:13,140.5,5.6,0.6,11,1
1/9/2001 2:13,141,5.6,0.6,11,1
1/9/2001 2:13,141.5,5.6,0.6,11,1
1/9/2001 2:13,142,5.9,0.6,11,1
1/9/2001 2:13,142.5,10.5,0.6,11,1
1/9/2001 2:13,143,0,0.6,11,1
1/9/2001 2:13,143.5,6.2,0.6,11,1
1/9/2001 2:13,144,5.6,0.6,11,1
1/9/2001 2:13,144.5,5.6,0.6,11,1
1/9/2001 2:13,145,6.2,0.6,11,1
1/9/2001 2:13,145.5,5.9,0.6,11,1
1/9/2001 2:13,146,5.6,0.6,11,1
1/9/2001 2:13,146.5,5.9,0.6,11,1
1/9/2001 2:13,147,5.9,0.6,11,1
1/9/2001 2:13,147.5,6.2,0.6,11,1
1/9/2001 2:13,148,5.6,0.6,11,1
1/9/2001 2:13,148.5,0,0.6,11,1
1/9/2001 2:13,149,5.6,0.6,11,1
1/9/2001 2:13,149.5,5.9,0.6,11,1
1/9/2001 2:13,150,6.2,0.6,11,1
1/9/2001 2:13,150.5,0,0.6,11,1
1/9/2001 2:13,151,5.9,0.6,11,1
1/9/2001 2:13,151.5,5.9,0.6,11,1
1/9/2001 2:13,152,5.9,0.6,11,1
1/9/2001 2:13,152.5,0,0.6,11,1
1/9/2001 2:13,153,5.9,0.6,11,1
1/9/2001 2:13,153.5,31.6,0.6,11,1
1/9/2001 2:13,154,0,0.6,11,1
1/9/2001 2:13,154.5,6.2,0.6,11,1
1/9/2001 2:13,155,0,0.6,11,1
1/9/2001 2:13,155.5,0,0.6,11,1
1/9/2001 2:13,156,0,0.6,11,1
1/9/2001 2:13,156.5,5.6,0.6,11,1
1/9/2001 2:13,157,6.2,0.6,11,1
1/9/2001 2:13,157.5,5.9,0.6,11,1
1/9/2001 2:13,158,5.9,0.6,11,1
1/9/2001 2:13,158.5,5.9,0.6,11,1
1/9/2001 2:13,159,6.2,0.6,11,1
1/9/2001 2:13,159.5,6.7,0.6,11,1
1/9/2001 2:13,160,0,0.6,11,1
1/9/2001 2:13,160.5,11.8,0.6,11,1
1/9/2001 2:13,161,6.2,0.6,11,1
1/9/2001 2:13,161.5,5.9,0.6,11,1
1/9/2001 2:13,162,5.9,0.6,11,1
1/9/2001 2:13,162.5,5.6,0.6,11,1
1/9/2001 2:13,163,0,0.6,11,1
1/9/2001 2:13,163.5,5.6,0.6,11,1
1/9/2001 2:13,164,6.2,0.6,11,1
1/9/2001 2:13,164.5,11.1,0.6,11,1
1/9/2001 2:13,165,5.3,0.6,11,1
1/9/2001 2:13,165.5,0,0.6,11,1
1/9/2001 2:13,166,6.2,0.6,11,1
1/9/2001 2:13,166.5,6.2,0.6,11,1
1/9/2001 2:13,167,5.6,0.6,11,1
1/9/2001 2:13,167.5,12.5,0.6,11,1
1/9/2001 2:13,168,5.9,0.6,11,1
1/9/2001 2:13,168.5,5.3,0.6,11,1
1/9/2001 2:13,169,0,0.6,11,1
1/9/2001 2:13,169.5,6.2,0.6,11,1
1/9/2001 2:13,170,5.9,0.6,11,1
1/9/2001 2:13,170.5,0,0.6,11,1
1/9/2001 2:13,171,6.2,0.6,11,1
1/9/2001 2:14,171.5,6.7,0.6,11,1
1/9/2001 2:14,172,0,0.6,11,1
1/9/2001 2:14,172.5,5.6,0.6,11,1
1/9/2001 2:14,173,0,0.6,11,1
1/9/2001 2:14,173.5,25,0.6,11,1
1/9/2001 2:14,174,0,0.6,11,1
1/9/2001 2:14,174.5,0,0.6,11,1
1/9/2001 2:14,175,6.2,0.6,11,1
1/9/2001 2:14,175.5,0,0.6,11,1
1/9/2001 2:14,176,0,0.6,11,1
1/9/2001 2:14,176.5,0,0.6,11,1
1/9/2001 2:14,177,0,0.6,11,1
1/9/2001 2:14,177.5,5.9,0.6,11,1
1/9/2001 2:14,178,0,0.6,11,1
1/9/2001 2:14,178.5,5.9,0.6,11,1
1/9/2001 2:14,179,5.9,0.6,11,1
1/9/2001 2:14,179.5,0,0.6,11,1
1/9/2001 2:14,180,0,0.6,11,1
1/9/2001 2:14,180.5,11.1,0.6,11,1
1/9/2001 2:14,181,0,0.6,11,1
1/9/2001 2:14,181.5,0,0.6,11,1
1/9/2001 2:14,182,11.8,0.6,11,1
1/9/2001 2:14,182.5,0,0.6,11,1
1/9/2001 2:14,183,5.9,0.6,11,1
1/9/2001 2:14,183.5,5.9,0.6,11,1
1/9/2001 2:14,184,6.2,0.6,11,1
1/9/2001 2:14,184.5,10,0.6,11,1
1/9/2001 2:14,185,6.7,0.6,11,1
1/9/2001 2:14,185.5,5.9,0.6,11,1
1/9/2001 2:14,186,0,0.6,11,1
1/9/2001 2:14,186.5,6.2,0.6,11,1
1/9/2001 2:14,187,6.2,0.6,11,1
1/9/2001 2:14,187.5,5.9,0.6,11,1
1/9/2001 2:14,188,6.2,0.6,11,1
1/9/2001 2:14,188.5,5.9,0.6,11,1
1/9/2001 2:14,189,6.2,0.6,11,1
1/9/2001 2:14,189.5,0,0.6,11,1
1/9/2001 2:14,190,5.9,0.6,11,1
1/9/2001 2:14,190.5,5.9,0.6,11,1
1/9/2001 2:14,191,6.2,0.6,11,1
1/9/2001 2:14,191.5,6.2,0.6,11,1
1/9/2001 2:14,192,5.6,0.6,11,1
1/9/2001 2:14,192.5,6.2,0.6,11,1
1/9/2001 2:14,193,5.9,0.6,11,1
1/9/2001 2:14,193.5,5.6,0.6,11,1
1/9/2001 2:14,194,0,0.6,11,1
1/9/2001 2:14,194.5,5.9,0.6,11,1
1/9/2001 2:14,195,0,0.6,11,1
1/9/2001 2:14,195.5,0,0.6,11,1
1/9/2001 2:14,196,6.2,0.6,11,1
1/9/2001 2:14,196.5,5.3,0.6,11,1
1/9/2001 2:14,197,6.2,0.6,11,1
1/9/2001 2:14,197.5,6.2,0.6,11,1
1/9/2001 2:14,198,6.2,0.6,11,1
1/9/2001 2:14,198.5,0,0.6,11,1
1/9/2001 2:14,199,5.9,0.6,11,1
1/9/2001 2:14,199.5,5.6,0.6,11,1
1/9/2001 2:14,200,5.9,0.6,11,1
1/9/2001 2:14,200.5,6.2,0.6,11,1
1/9/2001 2:14,201,6.7,0.6,11,1
1/9/2001 2:14,201.5,5.9,0.6,11,1
1/9/2001 2:14,202,6.2,0.6,11,1
1/9/2001 2:14,202.5,5.6,0.6,11,1
1/9/2001 2:14,203,5.9,0.6,11,1
1/9/2001 2:14,203.5,16.7,0.6,11,1
1/9/2001 2:14,204,0,0.6,11,1
1/9/2001 2:14,204.5,6.2,0.6,11,1
1/9/2001 2:14,205,0,0.6,11,1
1/9/2001 2:14,205.5,5,0.6,11,1
1/9/2001 2:14,206,5.6,0.6,11,1
1/9/2001 2:14,206.5,17.6,0.6,11,1
1/9/2001 2:14,207,12.5,0.6,11,1
1/9/2001 2:14,207.5,0,0.6,11,1
1/9/2001 2:14,208,6.2,0.6,11,1
1/9/2001 2:14,208.5,0,0.6,11,1
1/9/2001 2:14,209,5.6,0.6,11,1
1/9/2001 2:14,209.5,6.2,0.6,11,1
1/9/2001 2:15,210,11.8,0.6,11,1
1/9/2001 2:15,210.5,0,0.6,11,1
1/9/2001 2:15,211,0,0.6,11,1
1/9/2001 2:15,211.5,5.6,0.6,11,1
1/9/2001 2:15,212,5.9,0.6,11,1
1/9/2001 2:15,212.5,5.9,0.6,11,1
1/9/2001 2:15,213,5.9,0.6,11,1
1/9/2001 2:15,213.5,5.9,0.6,11,1
1/9/2001 2:15,214,5.6,0.6,11,1
1/9/2001 2:15,214.5,5.9,0.6,11,1
1/9/2001 2:15,215,0,0.6,11,1
1/9/2001 2:15,215.5,0,0.6,11,1
1/9/2001 2:15,216,5.9,0.6,11,1
1/9/2001 2:15,216.5,21.1,0.6,11,1

==> rate100to500ddosSleep5s.csv <==
Time,T,CPU,Memory,TCP Connections,Thread Count
1/9/2001 1:32,5,6.2,0.6,11,1
1/9/2001 1:32,10,12.5,0.6,11,1
1/9/2001 1:32,15,5.9,0.6,11,1
1/9/2001 1:32,20,5.6,0.6,11,1
1/9/2001 1:32,25,0,0.6,11,1
1/9/2001 1:32,30,5.9,0.6,11,1
1/9/2001 1:32,35,5.9,0.6,11,1
1/9/2001 1:33,40,5.9,0.6,11,1
1/9/2001 1:33,45,5.9,0.6,11,1
1/9/2001 1:33,50,5.9,0.6,11,1
1/9/2001 1:33,55,5.6,0.6,11,1
1/9/2001 1:33,60,5.9,0.6,11,1
1/9/2001 1:33,65,5.6,0.6,11,1
1/9/2001 1:33,70,5.9,0.6,11,1
1/9/2001 1:33,75,0,0.6,11,1
1/9/2001 1:33,80,12.5,0.6,11,1
1/9/2001 1:33,85,5.9,0.6,11,1
1/9/2001 1:33,90,5.9,0.6,11,1
1/9/2001 1:34,95,0,0.6,11,1
1/9/2001 1:34,100,5.9,0.6,11,1
1/9/2001 1:34,105,0,0.6,11,1
1/9/2001 1:34,110,6.2,0.6,11,1
1/9/2001 1:34,115,6.2,0.6,11,1
1/9/2001 1:34,120,5.9,0.6,11,1
1/9/2001 1:34,125,6.2,0.6,11,1
1/9/2001 1:34,130,5.9,0.6,11,1
1/9/2001 1:34,135,0,0.6,11,1
1/9/2001 1:34,140,0,0.6,11,1
1/9/2001 1:34,145,18.8,0.6,11,1
1/9/2001 1:34,150,5.9,0.6,11,1
1/9/2001 1:35,155,0,0.6,11,1
1/9/2001 1:35,160,5.9,0.6,11,1
1/9/2001 1:35,165,5.9,0.6,11,1
1/9/2001 1:35,170,5.9,0.6,11,1
1/9/2001 1:35,175,6.2,0.6,11,1
1/9/2001 1:35,180,0,0.6,11,1
1/9/2001 1:35,185,6.2,0.6,11,1
1/9/2001 1:35,190,5.9,0.6,11,1
1/9/2001 1:35,195,5.9,0.6,11,1
1/9/2001 1:35,200,6.2,0.6,11,1
1/9/2001 1:35,205,5.9,0.6,11,1
1/9/2001 1:36,210,5.6,0.6,11,1
1/9/2001 1:36,215,0,0.6,11,1
1/9/2001 1:36,220,11.1,0.6,11,1
1/9/2001 1:36,225,5.9,0.6,11,1
1/9/2001 1:36,230,5.6,0.6,11,1
1/9/2001 1:36,235,5.9,0.6,11,1
1/9/2001 1:36,240,5.6,0.6,11,1
1/9/2001 1:36,245,6.2,0.6,11,1
1/9/2001 1:36,250,6.2,0.6,11,1
1/9/2001 1:36,255,5.6,0.6,11,1
1/9/2001 1:36,260,6.2,0.6,11,1
1/9/2001 1:37,265,5.9,0.6,11,1
1/9/2001 1:37,270,0,0.6,11,1
1/9/2001 1:37,275,6.2,0.6,11,1
1/9/2001 1:37,280,6.7,0.6,11,1
1/9/2001 1:37,285,0,0.6,11,1
1/9/2001 1:37,290,0,0.6,11,1
1/9/2001 1:37,295,5.6,0.6,11,1
1/9/2001 1:37,300,29.4,0.6,11,1
1/9/2001 1:37,305,5.9,0.6,11,1
1/9/2001 1:37,310,6.2,0.6,11,1
1/9/2001 1:37,315,5.9,0.6,11,1
1/9/2001 1:37,320,0,0.6,11,1
1/9/2001 1:38,325,12.5,0.6,11,1
1/9/2001 1:38,330,0,0.6,11,1
1/9/2001 1:38,335,16.7,0.6,11,1
1/9/2001 1:38,340,5.9,0.6,11,1
1/9/2001 1:38,345,6.2,0.6,11,1
1/9/2001 1:38,350,0,0.6,11,1
1/9/2001 1:38,355,5.9,0.6,11,1
1/9/2001 1:38,360,5.9,0.6,11,1
1/9/2001 1:38,365,0,0.6,11,1
1/9/2001 1:38,370,25,0.6,11,1
1/9/2001 1:38,375,0,0.6,11,1
1/9/2001 1:39,380,5.9,0.6,11,1
1/9/2001 1:39,385,11.8,0.6,11,1
1/9/2001 1:39,390,5.6,0.6,11,1
1/9/2001 1:39,395,6.2,0.6,11,1
1/9/2001 1:39,400,5.9,0.6,11,1
1/9/2001 1:39,405,5.3,0.6,11,1
1/9/2001 1:39,410,0,0.6,11,1
1/9/2001 1:39,415,5.6,0.6,11,1
1/9/2001 1:39,420,44.4,0.6,11,1
1/9/2001 1:39,425,5.9,0.6,11,1
1/9/2001 1:39,430,5.9,0.6,11,1
1/9/2001 1:39,435,5.9,0.6,11,1
1/9/2001 1:40,440,5.9,0.6,11,1
1/9/2001 1:40,445,5.9,0.6,11,1
1/9/2001 1:40,450,5.9,0.6,11,1
1/9/2001 1:40,455,6.2,0.6,11,1
1/9/2001 1:40,460,5.6,0.7,11,1
1/9/2001 1:40,465,5.9,0.7,11,1
1/9/2001 1:40,470,5.9,0.7,11,1
1/9/2001 1:40,475,5.9,0.7,11,1
1/9/2001 1:40,480,5.9,0.7,11,1
1/9/2001 1:40,485,41.2,0.7,11,1
1/9/2001 1:40,490,11.8,0.7,11,1
1/9/2001 1:41,495,6.2,0.7,11,1
1/9/2001 1:41,500,0,0.7,11,1
1/9/2001 1:41,505,5.9,0.7,11,1
1/9/2001 1:41,510,5.9,0.7,11,1
1/9/2001 1:41,515,0,0.7,11,1
1/9/2001 1:41,520,0,0.7,11,1
1/9/2001 1:41,525,5.9,0.7,11,1
1/9/2001 1:41,530,5.9,0.7,11,1
1/9/2001 1:41,535,0,0.7,11,1
1/9/2001 1:41,540,0,0.7,11,1
1/9/2001 1:41,545,6.2,0.7,11,1
1/9/2001 1:42,550,0,0.7,11,1
1/9/2001 1:42,555,5.6,0.7,11,1
1/9/2001 1:42,560,5.3,0.7,11,1
1/9/2001 1:42,565,0,0.7,11,1
1/9/2001 1:42,570,6.2,0.7,11,1
1/9/2001 1:42,575,0,0.7,11,1
1/9/2001 1:42,580,0,0.7,11,1
1/9/2001 1:42,585,5.6,0.7,11,1
1/9/2001 1:42,590,5.9,0.7,11,1
1/9/2001 1:42,595,0,0.7,11,1
1/9/2001 1:42,600,12.5,0.7,11,1
1/9/2001 1:42,605,5.9,0.7,11,1
1/9/2001 1:43,610,0,0.7,11,1
1/9/2001 1:43,615,5.9,0.7,11,1
1/9/2001 1:43,620,5.6,0.7,11,1
1/9/2001 1:43,625,10.5,0.7,11,1
1/9/2001 1:43,630,5.9,0.7,11,1
1/9/2001 1:43,635,6.2,0.7,11,1
1/9/2001 1:43,640,0,0.7,11,1
1/9/2001 1:43,645,6.2,0.7,11,1
1/9/2001 1:43,650,25,0.7,11,1
1/9/2001 1:43,655,6.2,0.7,11,1
1/9/2001 1:43,660,11.8,0.7,11,1
1/9/2001 1:44,665,6.2,0.7,11,1
1/9/2001 1:44,670,5.6,0.7,11,1
1/9/2001 1:44,675,0,0.7,11,1
1/9/2001 1:44,680,0,0.7,11,1
1/9/2001 1:44,685,5.6,0.7,11,1
1/9/2001 1:44,690,5.6,0.7,11,1
1/9/2001 1:44,695,0,0.7,11,1
1/9/2001 1:44,700,6.2,0.7,11,1
1/9/2001 1:44,705,6.2,0.7,11,1
1/9/2001 1:44,710,0,0.7,11,1
1/9/2001 1:44,715,5.6,0.7,11,1
1/9/2001 1:45,720,6.2,0.7,11,1
1/9/2001 1:45,725,5.6,0.7,11,1
1/9/2001 1:45,730,5.3,0.7,11,1
1/9/2001 1:45,735,0,0.7,11,1
1/9/2001 1:45,740,0,0.7,11,1
1/9/2001 1:45,745,11.1,0.7,11,1
1/9/2001 1:45,750,6.2,0.7,11,1
1/9/2001 1:45,755,0,0.7,11,1
1/9/2001 1:45,760,5.6,0.7,11,1
1/9/2001 1:45,765,5.9,0.7,11,1
1/9/2001 1:45,770,23.5,0.7,11,1
1/9/2001 1:45,775,5.6,0.7,11,1
1/9/2001 1:46,780,0,0.7,11,1
1/9/2001 1:46,785,0,0.7,11,1
1/9/2001 1:46,790,5.9,0.7,11,1
1/9/2001 1:46,795,0,0.7,11,1
1/9/2001 1:46,800,5.9,0.7,11,1
1/9/2001 1:46,805,6.2,0.7,11,1
1/9/2001 1:46,810,5.9,0.7,11,1
1/9/2001 1:46,815,0,0.7,11,1
1/9/2001 1:46,820,0,0.7,11,1
1/9/2001 1:46,825,5.9,0.7,11,1
1/9/2001 1:46,830,6.2,0.7,11,1
1/9/2001 1:47,835,0,0.7,11,1
1/9/2001 1:47,840,6.2,0.7,11,1
1/9/2001 1:47,845,6.2,0.7,11,1
1/9/2001 1:47,850,5.9,0.7,11,1
1/9/2001 1:47,855,5.6,0.7,11,1
1/9/2001 1:47,860,11.8,0.7,11,1
1/9/2001 1:47,865,5.3,0.7,11,1
1/9/2001 1:47,870,0,0.7,11,1
1/9/2001 1:47,875,5.9,0.7,11,1
1/9/2001 1:47,880,5.9,0.7,11,1
1/9/2001 1:47,885,5.3,0.7,11,1
1/9/2001 1:48,890,5.9,0.7,11,1
1/9/2001 1:48,895,11.1,0.7,11,1
1/9/2001 1:48,900,12.5,0.7,11,1
1/9/2001 1:48,905,0,0.7,11,1
1/9/2001 1:48,910,0,0.7,11,1
1/9/2001 1:48,915,6.2,0.7,11,1
1/9/2001 1:48,920,0,0.7,11,1
1/9/2001 1:48,925,5.9,0.7,11,1
1/9/2001 1:48,930,5.9,0.7,11,1
1/9/2001 1:48,935,0,0.7,11,1
1/9/2001 1:48,940,5.9,0.7,11,1
1/9/2001 1:48,945,5.6,0.7,11,1
1/9/2001 1:49,950,0,0.7,11,1
1/9/2001 1:49,955,5.9,0.7,11,1
